Semantic Stability in Social Tagging Streams

One potential disadvantage of social tagging systems is that due to the lack of a centralized vocabulary, a crowd of users may never manage to reach a consensus on the description of resources (e.g., books, users or songs) on the Web. Yet, previous research has provided interesting evidence that the tag distributions of resources may become semantically stable over time as more and more users tag them. At the same time, previous work has raised an array of new questions such as: (i) How can we assess the semantic stability of social tagging systems in a robust and methodical way? (ii) Does semantic stabilization of tags vary across different social tagging systems and ultimately, (iii) what are the factors that can explain semantic stabilization in such systems? In this work we tackle these questions by (i) presenting a novel and robust method which overcomes a number of limitations in existing methods, (ii) empirically investigating semantic stabilization processes in a wide range of social tagging systems with distinct domains and properties and (iii) detecting potential causes for semantic stabilization, specifically imitation behavior, shared background knowledge and intrinsic properties of natural language. Our results show that tagging streams which are generated by a combination of imitation dynamics and shared background knowledge exhibit faster and higher semantic stability than tagging streams which are generated via imitation dynamics or natural language streams alone.

==> img/delicious/powerlaw_delicious/fit_values.txt <==
mean alpha for >4000: 1.65132344272
sd alpha for >4000: 0.0839083100091
mean sigma for >4000: 0.0466608291911
sd sigmas for >4000: 0.0192634445265
mean D for >4000: 0.0372103084067
sd D for >4000: 0.010481281441
mean xmin for >4000: 4.57
sd xmin for >4000: 5.5718129904

mean alpha for <4000: 1.7131174107
sd alpha for <4000: 0.100155574229
mean sigma for <4000: 0.0819298480984
sd sigmas for <4000: 0.0221810847053
mean D for <4000: 0.0558477625579
sd D for <4000: 0.0143811904502
mean xmin for <4000: 4.14
sd xmin for <4000: 2.85664138456


==> img/tweets/powerlaw_tweets/fit_values.txt <==
mean alpha for >10000: 2.07062549734
sd alpha for >10000: 0.359951059238
mean sigma for >10000: 0.0637073702313
sd sigmas for >10000: 0.151986287946
mean D for >10000: 0.0229137572317
sd D for >10000: 0.0117007360388
mean xmin for >10000: 3.24
sd xmin for >10000: 1.74424768883

mean alpha for 1000<=x<=10000: 2.07106400444
sd alpha for 1000<=x<=10000: 0.157201969785
mean sigma for 1000<=x<=10000: 0.0566786525795
sd sigmas for 1000<=x<=10000: 0.047373083473
mean D for 1000<=x<=10000: 0.0229546014609
sd D for 1000<=x<=10000: 0.0108404834115
mean xmin for 1000<=x<=10000: 3.77
sd xmin for 1000<=x<=10000: 2.02906382354


==> img/twitter/powerlaw_twitter/fit_values.txt <==
mean alpha for >10000: 1.97932626332
sd alpha for >10000: 0.0841284726354
mean sigma for >10000: 0.0565397996459
sd sigmas for >10000: 0.0192731047252
mean D for >10000: 0.0298859154754
sd D for >10000: 0.0118121611174
mean xmin for >10000: 4.55
sd xmin for >10000: 1.98179211826

mean alpha for 1000<=x<=10000: 2.05582214222
sd alpha for 1000<=x<=10000: 0.152902226069
mean sigma for 1000<=x<=10000: 0.121858044868
sd sigmas for 1000<=x<=10000: 0.0417132398888
mean D for 1000<=x<=10000: 0.0570200226056
sd D for 1000<=x<=10000: 0.0217958029272
mean xmin for 1000<=x<=10000: 3.12
sd xmin for 1000<=x<=10000: 1.39484766193

